DrainSinkhorn: Instance-Resident Batched Entropic Optimal Transport on GPUs

Many learning pipelines call entropic optimal transport (OT) inside a loop, and each call is a batch of small, independent problems: one per image in detection label assignment, per patch pair in point-cloud registration, per frame pair in tracking, and per tile in domain decomposition. General GPU solvers launch every Sinkhorn update over the whole batch and run the batch until its slowest problem stops, so practitioners write a kernel for each shape or drop OT. We present DrainSinkhorn, a batched Sinkhorn solver that makes each problem of the batch, an instance, the unit of GPU execution. Wherever an instance fits on chip, one GPU thread block solves it from start to finish and exits as soon as the instance converges, freeing its slot for a pending instance. With a fixed iteration count, several instances share a thread block, and the forward map and its exact gradient take one launch each. Larger instances leave later launches once they converge. On tracking and domain-decomposition workloads, DrainSinkhorn is 2.73-10.75x faster than OTT-JAX, the fastest general batched GPU solver in our comparison, and 5.3-34x faster than POT. The gain is largest on calls with thousands of instances. In training layers it is 1.05-2.8x faster than OTT-JAX and 9.9-24x faster than the Sinkhorn modules of OTA and GeoTransformer, cutting label assignment from 16.3% to 4.7% of each GPU's training step and making GeoTransformer's patch matching 10.4x faster in a training step.

==> figures/data/plot_fig1c.csv <==
left,count
0,128
25,157
50,156
75,106
100,73
125,69
150,56
175,40
200,39
225,37
250,27
275,23
300,12
325,10
350,10
375,7
400,7
425,4
450,4
475,59
500,0


==> figures/data/plot_fig3a.csv <==
x,task,solve,wall,low,high,mid,half
0,dd-t4,1.559,1.431,1.156,2.000,1.578,0.422
1,dd-t8,1.147,1.101,0.805,1.344,1.074,0.269
2,mot-b16,1.983,1.474,1.680,3.000,2.340,0.660
3,mot-b32,2.007,1.596,1.514,2.000,1.757,0.243
4,mot-b64,1.060,1.033,0.870,1.000,0.935,0.065


==> figures/data/plot_fig3b.csv <==
x,task,masked,static
0,dd-t16,1.325,1.149
1,mot-win,1.878,2.265


==> figures/data/plot_fig3c_b1024.csv <==
case,strategy,rwork,ratio
MOT16 B1024,homogeneous,1.727,1.067
MOT16 B1024,heterogeneous,3.702,1.213
MOT16 B1024,random,3.702,1.156


==> figures/data/plot_fig3c_b32.csv <==
case,strategy,rwork,ratio
DD04 B32,homogeneous,1.140,0.998
DD04 B32,heterogeneous,2.430,0.993
DD04 B32,random,2.430,1.000
MOT16 B32,homogeneous,1.199,1.009
MOT16 B32,heterogeneous,3.690,1.009
MOT16 B32,random,3.617,1.002
MOT32 B32,homogeneous,1.340,1.007
MOT32 B32,heterogeneous,3.604,1.013
MOT32 B32,random,3.311,1.017


==> figures/data/plot_fig4a.csv <==
cap,ddt4,motb16,motb32
500,nan,14.392898310137554,17.447945529277597
1000,nan,25.187341191051708,30.98696795008386
2000,33.11430133393357,42.73764254255947,56.67298966831062
4000,50.397860330909594,68.29855729280254,56.95498390651002


==> figures/data/plot_fig4b.csv <==
x,task,solve_pct,consumer_pct,wall_ms
0,dd-t4,78.3,21.3,9.90
1,dd-t8,71.9,27.3,4.78
2,dd-t16,96.8,3.1,59.49
3,mot-b16,48.1,51.0,5.88
4,mot-b32,59.4,39.7,4.72
5,mot-b64,53.9,45.0,2.72
6,mot-win,93.3,6.6,108.99


==> figures/data/plot_fig4c.csv <==
n,b1,b16,b1024
16,3.4898861198141726,4.647676250867861,8.244304819927095
32,nan,4.001968653707156,17.95320407652676
64,2.4434200912377673,3.471148544529009,15.613135538153854
96,nan,2.4434401125028664,8.622904332434226
128,1.4063023255326594,2.357578865364324,8.242113104030892
256,nan,0.890466076968312,4.904190300605095
512,0.4175452802151941,0.7577055750397114,4.568641434847752


==> figures/data/plot_mhc_long.csv <==
step,drain0,drain1,drain2,pytorch0,pytorch1,pytorch2,tilelang0,tilelang1,tilelang2
0,10.884536549448967,10.909050345420837,10.857868507504463,10.884535133838654,10.90905311703682,10.85786621272564,10.884529486298561,10.909052193164825,10.857869312167168
100,6.742793582379818,6.725863926112652,6.738895565271378,6.742529414594173,6.727565936744213,6.744367212057114,6.753191076219082,6.7264502346515656,6.739720202982426
200,6.330809593200684,6.332400634884834,6.3414666056633,6.330122724175453,6.329902954399586,6.3416533395648,6.360564388334751,6.364738970994949,6.372575335204601
300,6.121945023536682,6.118285432457924,6.1319926381111145,6.121581487357616,6.1231362372636795,6.1305917501449585,6.222049288451672,6.284502550959587,6.272824577987194
400,5.934612952172756,5.953579865396023,5.931146889925003,5.9368157386779785,5.9554440677165985,5.93406493216753,6.205999478697777,6.233682796359062,6.254516988992691
500,5.746553055942059,5.774433858692646,5.771546706557274,5.74584773927927,5.778252258896828,5.7703415006399155,6.1614681631326675,6.204454280436039,6.200758248567581
600,5.601456455886364,5.620916128158569,5.620239280164242,5.605976484715939,5.627104923129082,5.610812298953533,6.123310647904873,6.159223914146423,6.21498416364193
700,5.473131701350212,5.496491953730583,5.483749210834503,5.472952999174595,5.496056981384754,5.475967861711979,6.137051284313202,6.161531671881676,6.174080781638622
800,5.361278019845486,5.37718802690506,5.374542884528637,5.363188698887825,5.382083281874657,5.3682874739170074,6.4746970012784,6.082478649914265,6.374749638140202
900,5.27034505456686,5.28665030002594,5.281167633831501,5.271762497723103,5.290321007370949,5.275842413306236,6.38435386121273,6.048175059258938,6.13912208378315
1000,5.184904597699642,5.195912808179855,5.189497254788876,5.186180487275124,5.2025066539645195,5.18787382543087,6.376534819602966,6.174807965755463,6.3526099398732185
1100,5.103825144469738,5.127062447369099,5.114821016788483,5.107570171356201,5.125972613692284,5.110305525362492,6.486341170966625,6.056283228099346,6.3124727457761765
1200,5.038223549723625,5.054940916597843,5.046179570257664,5.0414910688996315,5.060907810926437,5.043012276291847,6.303878508508205,6.071437954902649,6.55200682580471
1300,4.973296590149403,4.989027515053749,4.99032287299633,4.974963679909706,4.994637072086334,4.9861936047673225,6.308682143688202,6.309601627290249,6.314101025462151
1400,4.919226691126823,4.935194224119186,4.929478280246258,4.919536679983139,4.9407885149121284,4.925284877419472,6.250678084790707,6.184070974588394,6.531764477491379
1500,4.850963465869427,4.877952881157398,4.871363714337349,4.851243831217289,4.884740442037582,4.866294980049133,6.209569253027439,6.095616057515144,6.367125362157822
1600,4.800708033144474,4.83233780413866,4.8139383271336555,4.80346767604351,4.837748736143112,4.810158729553223,6.154250934720039,6.279135949909687,6.1838242039084435
1700,4.751845583319664,4.775236532092094,4.764293983578682,4.754097580909729,4.777152940630913,4.76346842944622,6.118174150586128,6.192237764596939,6.327083498239517
1800,4.711278572678566,4.73958008736372,4.725651495158672,4.713756658136845,4.734013848006725,4.723947651684284,6.187409147620201,6.16521479934454,6.5170295014977455
1900,4.675124406814575,4.701212711632252,4.68879970908165,4.67464317381382,4.695152081549168,4.686154671013355,6.268427982926369,6.3180857822299,6.714677609503269
2000,4.640440806746483,4.666645295917988,4.658541202545166,4.642496056854725,4.663353055715561,4.653816059231758,6.1273451671004295,6.348281890153885,6.742727108299732
2100,4.61596491932869,4.642071604728699,4.627456024289131,4.616829112172127,4.637088365852833,4.624866910278797,6.130440600216389,6.239712916314602,6.5681516751646996
2200,4.593138888478279,4.616183757781982,4.610815621912479,4.594890378415585,4.611123874783516,4.60851714015007,6.111001871526241,6.221126109361649,6.4938351064920425
2300,4.580494254827499,4.602026365697384,4.593488857150078,4.580315478146076,4.5975701212883,4.590848185122013,6.092395015060902,6.166909232735634,6.3962415754795074
2400,4.563602328300476,4.587417431175709,4.581046715378761,4.5639771446585655,4.582961767911911,4.578493267297745,6.0787196680903435,6.241646893322468,6.423087224364281
2500,4.552711322903633,4.575703173875809,4.566833347082138,4.553718164563179,4.571190483868122,4.565739616751671,6.072766527533531,6.1491735726594925,6.373678661882877

